Data Fusion: Resolving Conflicts from Multiple Sources

Many data management applications, such as setting up Web portals, managing enterprise data, managing community data, and sharing scientific data, require integrating data from multiple sources. Each of these sources provides a set of values and different sources can often provide conflicting values. To present quality data to users, it is critical to resolve conflicts and discover values that reflect the real world; this task is called {\em data fusion}. This paper describes a novel approach that finds true values from conflicting information when there are a large number of sources, among which some may copy from others. We present a case study on real-world data showing that the described algorithm can significantly improve accuracy of truth discovery and is scalable when there are a large number of data sources.

==> readme.txt <==
Surnames (Last names) of all authors

Author1: Dong
Author2: Srivastava
Author3: Berti-Equille


First names of all authors

Author1: Xin Luna
Author2: Divesh
Author3: Laure

Contact author's name & mailing address (one per paper) 

Xin Luna Dong
1600 Amphitheater Pkwy,
Mountain View, CA 94032


Contact author's email address (one per paper)

lunadong@google.com

